Review of searches for Higgs bosons and beyond the standard model physics at the Tevatron

The energy frontier is currently at the Fermilab Tevatron accelerator, which collides protons and antiprotons at a center-of-mass energy of 1.96 TeV. The luminosity delivered to the CDF and D0 experiments has now surpassed the 4 fb-1. This paper reviews the most recent direct searches for Higgs bosons and beyond-the-standard-model (BSM) physics at the Tevatron. The results reported correspond to an integrated luminosity of up to 2.5 fb-1 of Run II data collected by the two Collaborations. Searches covered include: the standard model (SM) Higgs boson (including sensitivity projections), the neutral Higgs bosons in the minimal supersymmetric extension of the standard model (MSSM), charged Higgs bosons and extended Higgs models, supersymmetric decays that conserve or violate R-parity, gauge-mediated supersymmetric breaking models, long-lived particles, leptoquarks, compositeness, extra gauge bosons, extra dimensions, and finally signature-based searches. Given the excellent performance of the collider and the continued productivity of the experiments, the Tevatron physics potential looks promising for discovery with the coming larger data sets. In particular, evidence for the SM Higgs boson could be obtained if its mass is light or near 160 GeV. The observed (expected) upper limits are currently a factor of 3.7 (3.3) higher than the expected SM Higgs boson cross section at m_H=115 GeV and 1.1 (1.6) at m_H=160 GeV at 95% C.L.

==> abstract.txt <==
The energy frontier is currently at the Fermilab Tevatron
accelerator, which collides protons and antiprotons at a
center-of-mass energy of 1.96 TeV. The luminosity delivered to
the CDF and D0 experiments has now surpassed the 4 fb-1. This
paper reviews the most recent direct searches for Higgs bosons
and beyond-the-standard-model (BSM) physics at the Tevatron.
The results reported correspond to an integrated luminosity of
up to 2.5 fb-1 of Run II data collected by the two
Collaborations. Searches covered include: the standard model
(SM) Higgs boson (including sensitivity projections), the
neutral Higgs bosons in the minimal supersymmetric extension of
the standard model (MSSM), charged Higgs bosons and extended
Higgs models, supersymmetric decays that conserve or violate
R-parity, gauge-mediated supersymmetric breaking models,
long-lived particles, leptoquarks, compositeness, extra gauge
bosons, extra dimensions, and finally signature-based searches.
Given the excellent performance of the collider and the
continued productivity of the experiments, the Tevatron physics
potential looks promising for discovery with the coming larger
data sets. In particular, evidence for the SM Higgs boson could
be obtained if its mass is light or near 160 GeV. The observed
(expected) upper limits are currently a factor of 3.7 (3.3)
higher than the expected SM Higgs boson cross section at
m_H=115 GeV and 1.1 (1.6) at m_H=160 GeV at 95% C.L.

